Understanding Back-Translation at Scale

An effective method to improve neural machine translation with monolingual data is to augment the parallel training corpus with back-translations of target language sentences. This work broadens the understanding of back-translation and investigates a number of methods to generate synthetic source sentences. We find that in all but resource poor settings back-translations obtained via sampling or noised beam outputs are most effective. Our analysis shows that sampling or noisy synthetic data gives a much stronger training signal than data generated by beam or greedy search. We also compare how synthetic data compares to genuine bitext and study various domain effects. Finally, we scale to hundreds of millions of monolingual sentences and achieve a new state of the art of 35 BLEU on the WMT'14 English-German test set.

==> beam_vs_sample_3.dat <==
data	beam_80	sample_80	beam_640	sample_640	beam_5M	sample_5M	real
80	13.34	13.34	nan	nan	nan	nan	13.49
160	15.32	13.84	nan	nan	nan	nan	16.02
320	16.20	14.90	nan	nan	nan	nan	18.3
640	16.49	15.60	19.94	19.94	nan	nan	19.94
1200	17.08	15.88	21.37	21.67	nan	nan	21.47
2560	nan	nan	21.90	22.46 nan	nan	22.32
5190	nan	nan	21.75	22.57	23.44   23.44	23.44
8190	nan	nan	nan	nan   24.15   24.68	nan
10190	nan	nan	21.96	22.68 nan	nan 	nan
11190	nan	nan	nan	nan 24.25   24.97	nan
17190	nan	nan	nan	nan 24.23   24.93	nan
29190	nan	nan	nan	nan 24.03   25.17	nan


==> domain_newstest2012.dat <==
data real btbitext btnews
640 19.94 19.94 19.94
1280 21.47 20.65 21.67
2560 22.17 21.63 22.46
5186 23.12 22.13 22.57

==> domain_valid.dat <==
data real btbitext btnews
640 28.58 28.58 28.58
1280 30.14 29.51 29.12
2560 31.52 30.69 29.65
5186 32.61 31.29 29.77

==> gen_newstest2012_upsample.dat <==
data	beam	greedy	sampling	top10	beam+noise
0	23.44	23.44	23.44	23.44	23.44
1	24.15	24.0	24.68	24.29	24.55
2	24.25	24.13	24.97	24.43	24.91
3	24.23	24.37	24.93	24.88	25.29
4	24.03	24.15	25.17	24.73	25.44

==> ppl_bitext.dat <==
epoch   greedy  beam    top10   sampling        beam_noise      avg
001 17.41	17.70	15.78	15.74	18.23	16.972
002 7.39	7.11	6.88	6.48	7.07	6.986
003 5.68	5.70	5.30	5.21	5.54	5.486
004 5.10	5.08	4.84	4.78	4.98	4.956
005 4.79	4.80	4.62	4.54	4.71	4.692
006 4.61	4.60	4.44	4.40	4.53	4.516
007 4.48	4.51	4.32	4.29	4.42	4.404
008 4.33	4.41	4.23	4.21	4.31	4.298
009 4.32	4.30	4.17	4.14	4.25	4.236
010 4.27	4.25	4.11	4.10	4.18	4.182
011 4.18	4.21	4.06	4.04	4.15	4.128
012 4.18	4.16	4.05	4.02	4.10	4.102
013 4.11	4.09	3.99	3.98	4.05	4.044
014 4.06	4.07	3.97	3.95	4.02	4.014
015 4.06	4.02	3.93	3.93	4.01	3.99
016 4.05	4.02	3.94	3.91	3.98	3.98
017 4.00	3.98	3.90	3.89	3.96	3.946
018 4.00	3.96	3.87	3.87	3.93	3.926
019 3.94	3.94	3.85	3.86	3.91	3.9
020 3.93	3.92	3.84	3.84	3.89	3.884
021 3.90	3.92	3.82	3.81	3.88	3.866
022 3.92	3.88	3.81	3.81	3.88	3.86
023 3.88	3.86	3.80	3.80	3.86	3.84
024 3.84	3.86	3.78	3.79	3.84	3.822
025 3.85	3.86	3.78	3.79	3.84	3.824
026 3.84	3.84	3.79	3.78	3.82	3.814
027 3.80	3.83	3.76	3.77	3.82	3.796
028 3.82	3.79	3.75	3.75	3.80	3.782
029 3.79	3.77	3.73	3.75	3.79	3.766
030 3.78	3.79	3.74	3.74	3.79	3.768
031 3.76	3.76	3.71	3.72	3.78	3.746
032 3.79	3.75	3.70	3.73	3.77	3.748
033 3.77	3.76	3.70	3.72	3.77	3.744
034 3.76	3.75	3.71	3.72	3.76	3.74
035 3.74	3.73	3.69	3.71	3.75	3.724
036 3.72	3.73	3.69	3.71	3.74	3.718
037 3.74	3.71	3.67	3.69	3.74	3.71
038 3.72	3.73	3.67	3.69	3.73	3.708
039 3.69	3.68	3.67	3.68	3.72	3.688
040 3.73	3.69	3.67	3.67	3.72	3.696
041 3.70	3.69	3.68	3.68	3.70	3.69
042 3.68	3.70	3.65	3.67	3.70	3.68
043 3.71	3.69	3.65	3.67	3.70	3.684
044 3.70	3.67	3.64	3.67	3.71	3.678
045 3.70	3.67	3.64	3.65	3.69	3.67
046 3.68	3.69	3.63	3.66	3.69	3.67
047 3.67	3.67	3.63	3.66	3.70	3.666
048 3.65	3.66	3.63	3.65	3.68	3.654
049 3.65	3.65	3.63	3.64	3.69	3.652
050 3.65	3.63	3.61	3.64	3.69	3.644
051 3.63	3.64	3.62	3.64	3.68	3.642
052 3.67	3.65	3.62	3.63	3.67	3.648
053 3.65	3.63	3.62	3.63	3.66	3.638
054 3.64	3.62	3.61	3.63	3.66	3.632
055 3.64	3.62	3.59	3.62	3.66	3.626
056 3.64	3.63	3.59	3.62	3.66	3.628
057 3.64	3.62	3.61	3.62	3.65	3.628
058 3.62	3.62	3.59	3.62	3.65	3.62
059 3.61	3.60	3.59	3.62	3.65	3.614
060 3.61	3.60	3.58	3.61	3.64	3.608
061 3.60	3.59	3.58	3.60	3.64	3.602
062 3.62	3.60	3.57	3.61	3.64	3.608
063 3.62	3.61	3.57	3.61	3.64	3.61
064 3.59	3.59	3.57	3.60	3.63	3.596
065 3.59	3.60	3.58	3.59	3.63	3.598
066 3.59	3.59	3.57	3.60	3.63	3.596
067 3.59	3.60	3.58	3.59	3.62	3.596
068 3.57	3.57	3.57	3.59	3.63	3.586
069 3.59	3.58	3.56	3.59	3.62	3.588
070 3.56	3.58	3.57	3.58	3.62	3.582
071 3.59	3.58	3.56	3.58	3.61	3.584
072 3.57	3.57	3.56	3.59	3.62	3.582
073 3.58	3.56	3.55	3.58	3.61	3.576
074 3.60	3.57	3.54	3.59	3.61	3.582
075 3.56	3.55	3.55	3.58	3.60	3.568
076 3.56	3.55	3.55	3.57	3.60	3.566
077 3.57	3.55	3.54	3.57	3.60	3.566
078 3.56	3.55	3.55	3.58	3.60	3.568
079 3.57	3.56	3.54	3.57	3.60	3.568
080 3.56	3.54	3.53	3.58	3.60	3.562
081 3.56	3.53	3.53	3.57	3.59	3.556
082 3.56	3.53	3.53	3.57	3.59	3.556
083 3.56	3.56	3.53	3.56	3.59	3.56
084 3.57	3.53	3.53	3.57	3.58	3.556
085 3.54	3.55	3.53	3.56	3.59	3.554
086 3.53	3.52	3.53	3.56	3.59	3.546
087 3.53	3.53	3.53	3.55	3.58	3.544
088 3.56	3.53	3.52	3.55	3.58	3.548
089 3.53	3.53	3.53	3.55	3.58	3.544
090 3.56	3.53	3.52	3.55	3.57	3.546
091 3.53	3.53	3.51	3.55	3.57	3.538
092 3.53	3.52	3.50	3.55	3.57	3.534
093 3.50	3.52	3.52	3.54	3.57	3.53
094 3.52	3.51	3.51	3.55	3.57	3.532
095 3.53	3.52	3.52	3.55	3.57	3.538
096 3.50	3.52	3.51	3.54	3.57	3.528
097 3.51	3.51	3.51	3.54	3.57	3.528
098 3.50	3.51	3.51	3.54	3.56	3.524
099 3.50	3.51	3.51	3.54	3.57	3.526
100 3.54	3.50	3.51	3.53	3.56	3.528

==> ppl_bt.dat <==
epoch   greedy  beam    top10   sampling        beam_noise      avg
001 5.44	5.14	8.62	22.06	12.03	10.658
002 2.68	2.46	4.02	9.86	4.95	4.794
003 2.30	2.15	3.25	7.90	3.93	3.906
004 2.15	2.04	3.02	7.23	3.55	3.598
005 2.09	1.98	2.92	6.80	3.37	3.432
006 2.05	1.94	2.84	6.57	3.24	3.328
007 2.02	1.92	2.78	6.41	3.18	3.262
008 2.00	1.90	2.73	6.27	3.10	3.2
009 1.97	1.88	2.70	6.15	3.07	3.154
010 1.96	1.86	2.67	6.08	3.02	3.118
011 1.95	1.86	2.65	6.00	3.00	3.092
012 1.94	1.85	2.64	5.96	2.97	3.072
013 1.93	1.84	2.62	5.87	2.94	3.04
014 1.92	1.83	2.61	5.85	2.92	3.026
015 1.91	1.83	2.59	5.82	2.90	3.01
016 1.91	1.82	2.58	5.76	2.89	2.992
017 1.90	1.82	2.57	5.73	2.87	2.978
018 1.89	1.81	2.56	5.70	2.86	2.964
019 1.88	1.81	2.55	5.69	2.84	2.954
020 1.88	1.80	2.54	5.67	2.83	2.944
021 1.88	1.80	2.54	5.61	2.82	2.93
022 1.88	1.80	2.53	5.61	2.82	2.928
023 1.87	1.79	2.52	5.60	2.81	2.918
024 1.86	1.79	2.51	5.55	2.80	2.902
025 1.86	1.79	2.51	5.57	2.79	2.904
026 1.87	1.78	2.51	5.56	2.78	2.9
027 1.85	1.78	2.50	5.53	2.78	2.888
028 1.86	1.78	2.49	5.51	2.77	2.882
029 1.85	1.77	2.48	5.49	2.76	2.87
030 1.85	1.78	2.49	5.49	2.76	2.874
031 1.85	1.77	2.48	5.46	2.76	2.864
032 1.85	1.77	2.47	5.46	2.75	2.86
033 1.84	1.77	2.47	5.45	2.74	2.854
034 1.84	1.77	2.47	5.44	2.74	2.852
035 1.84	1.76	2.46	5.43	2.74	2.846
036 1.84	1.76	2.47	5.44	2.73	2.848
037 1.84	1.76	2.45	5.41	2.73	2.838
038 1.83	1.76	2.45	5.39	2.72	2.83
039 1.83	1.76	2.45	5.39	2.71	2.828
040 1.84	1.76	2.45	5.38	2.72	2.83
041 1.83	1.76	2.45	5.39	2.71	2.828
042 1.83	1.76	2.45	5.37	2.71	2.824
043 1.82	1.75	2.44	5.36	2.70	2.814
044 1.82	1.76	2.44	5.36	2.70	2.816
045 1.82	1.75	2.43	5.34	2.70	2.808
046 1.82	1.75	2.44	5.34	2.69	2.808
047 1.82	1.75	2.44	5.35	2.70	2.812
048 1.82	1.75	2.43	5.33	2.69	2.804
049 1.82	1.75	2.43	5.31	2.69	2.8
050 1.82	1.75	2.43	5.31	2.69	2.8
051 1.82	1.74	2.43	5.31	2.68	2.796
052 1.82	1.75	2.42	5.30	2.68	2.794
053 1.82	1.74	2.42	5.30	2.68	2.792
054 1.82	1.74	2.42	5.29	2.68	2.79
055 1.82	1.74	2.41	5.29	2.67	2.786
056 1.82	1.74	2.41	5.28	2.67	2.784
057 1.81	1.74	2.42	5.27	2.67	2.782
058 1.81	1.74	2.42	5.28	2.67	2.784
059 1.81	1.74	2.41	5.27	2.67	2.78
060 1.81	1.74	2.41	5.27	2.67	2.78
061 1.81	1.74	2.41	5.25	2.66	2.774
062 1.81	1.74	2.41	5.26	2.66	2.776
063 1.81	1.74	2.41	5.26	2.66	2.776
064 1.81	1.74	2.40	5.26	2.66	2.774
065 1.81	1.74	2.40	5.24	2.66	2.77
066 1.81	1.74	2.40	5.25	2.66	2.772
067 1.80	1.73	2.40	5.24	2.65	2.764
068 1.81	1.73	2.40	5.23	2.65	2.764
069 1.80	1.73	2.40	5.23	2.65	2.762
070 1.80	1.73	2.39	5.22	2.65	2.758
071 1.80	1.73	2.40	5.21	2.64	2.756
072 1.80	1.73	2.40	5.22	2.64	2.758
073 1.80	1.73	2.39	5.22	2.64	2.756
074 1.80	1.73	2.39	5.23	2.64	2.758
075 1.79	1.73	2.39	5.21	2.64	2.752
076 1.80	1.73	2.38	5.20	2.64	2.75
077 1.80	1.73	2.38	5.20	2.64	2.75
078 1.80	1.72	2.39	5.20	2.63	2.748
079 1.80	1.73	2.39	5.19	2.64	2.75
080 1.80	1.73	2.38	5.20	2.63	2.748
081 1.79	1.73	2.39	5.19	2.63	2.746
082 1.80	1.72	2.38	5.20	2.63	2.746
083 1.80	1.72	2.38	5.18	2.63	2.742
084 1.80	1.72	2.38	5.19	2.62	2.742
085 1.79	1.73	2.38	5.18	2.63	2.742
086 1.79	1.72	2.38	5.18	2.63	2.74
087 1.79	1.72	2.38	5.18	2.62	2.738
088 1.79	1.72	2.38	5.16	2.62	2.734
089 1.79	1.72	2.38	5.17	2.62	2.736
090 1.80	1.72	2.38	5.16	2.62	2.736
091 1.79	1.72	2.37	5.16	2.62	2.732
092 1.79	1.72	2.37	5.16	2.62	2.732
093 1.79	1.72	2.37	5.15	2.62	2.73
094 1.79	1.72	2.37	5.16	2.62	2.732
095 1.79	1.72	2.38	5.17	2.62	2.736
096 1.79	1.72	2.37	5.16	2.61	2.73
097 1.78	1.72	2.37	5.15	2.61	2.726
098 1.79	1.72	2.37	5.15	2.61	2.728
099 1.79	1.72	2.37	5.14	2.61	2.726
100 1.79	1.72	2.37	5.14	2.61	2.726

==> upsample.dat <==
rate	greedy	beam	top10	sampling	beam_noise
1	23.35	22.96	24.36	25.17	25.44
2	23.47	23.42	24.66	25.14	25.38
4	24.01	23.77	24.73	25.13	25.01
8	24.15	24.03	24.73	25.02	24.82
